Adaptive Block Floating-Point for Analog Deep Learning Hardware

Analog mixed-signal (AMS) devices promise faster, more energy-efficient deep neural network (DNN) inference than their digital counterparts. However, recent studies show that DNNs on AMS devices with fixed-point numbers can incur an accuracy penalty because of precision loss. To mitigate this penalty, we present a novel AMS-compatible adaptive block floating-point (ABFP) number representation. We also introduce amplification (or gain) as a method for increasing the accuracy of the number representation without increasing the bit precision of the output. We evaluate the effectiveness of ABFP on the DNNs in the MLPerf datacenter inference benchmark -- realizing less than $1\%$ loss in accuracy compared to FLOAT32. We also propose a novel method of finetuning for AMS devices, Differential Noise Finetuning (DNF), which samples device noise to speed up finetuning compared to conventional Quantization-Aware Training.

==> figures/diff_noise_data.txt <==
plot0
Tile_width_128	(Uniform noise)			
RESNET50		
Layer name	8/8/8, gain=8	8/8/8, gain=16	6/6/8, gain=8	6/6/8, gain=16
conv1	0.1094232947	0.382896781	0.1277776361	0.419742614
layer1.0.conv1	0.02412466146	0.02537709661	0.02810578048	0.02677478455
layer1.0.conv2	0.009451619349	0.008502650075	0.0114867622	0.01044939924
layer1.0.conv3	0.005169354845	0.00265070633	0.005828671623	0.00379449199
layer1.0.downsample.0	0.0191957131	0.04048575461	0.02217033319	0.03929926455
layer1.1.conv1	0.006409365218	0.003353883745	0.007917100564	0.005653821863
layer1.1.conv2	0.007026654202	0.005090531427	0.008207367733	0.007209796458
layer1.1.conv3	0.00331396237	0.001698151696	0.003695850493	0.002353823744
layer1.2.conv1	0.006175828166	0.003255642252	0.007746388204	0.005624407902
layer1.2.conv2	0.006037148647	0.003157280851	0.007138185203	0.004947701469
layer1.2.conv3	0.00288634561	0.001468983595	0.003145911265	0.001938852249
layer2.0.conv1	0.00885091722	0.004658724181	0.01102564484	0.007966572419
layer2.0.conv2	0.006217915565	0.003341612872	0.007236534264	0.004985722248
layer2.0.conv3	0.00370513415	0.001926124445	0.004427086096	0.003092297353
layer2.0.downsample.0	0.007014152594	0.003687125165	0.008677304722	0.006210159045
layer2.1.conv1	0.006904149894	0.003575675655	0.007903476246	0.005265497603
layer2.1.conv2	0.005692608189	0.005771034863	0.007244307082	0.007444580551
layer2.1.conv3	0.002579765161	0.001335621811	0.002973877592	0.002005380113
layer2.2.conv1	0.008606437594	0.004458883777	0.009957398288	0.006698450074
layer2.2.conv2	0.006678294856	0.003957509529	0.007895935327	0.00576097751
layer2.2.conv3	0.002662475919	0.001382905524	0.003158680163	0.002188277431
layer2.3.conv1	0.008000796661	0.004143348895	0.009283164516	0.006277638022
layer2.3.conv2	0.005518648773	0.002877328778	0.006442393642	0.004382425919
layer2.3.conv3	0.002536192304	0.001304160571	0.002898110542	0.001915325643
layer3.0.conv1	0.01142133493	0.005879471079	0.0131387217	0.008765510283
layer3.0.conv2	0.007676555775	0.003962018993	0.008541866206	0.00544813415
layer3.0.conv3	0.003656340064	0.0019147204	0.004419319332	0.003129335353
layer3.0.downsample.0	0.005963755306	0.003076443449	0.006925418042	0.004663418513
layer3.1.conv1	0.007110798731	0.003661485389	0.008036038838	0.005211447831
layer3.1.conv2	0.005702593829	0.003385416698	0.006560750771	0.004742159043
layer3.1.conv3	0.00294225174	0.001528184628	0.003345726989	0.002191319596
layer3.2.conv1	0.007682240568	0.003947563469	0.008677093312	0.005633494817
layer3.2.conv2	0.004850535654	0.00251488341	0.005515291356	0.003620308358
layer3.2.conv3	0.00234422111	0.001202045591	0.002667779336	0.00175770605
layer3.3.conv1	0.007720229682	0.003960923757	0.008692085743	0.005615022499
layer3.3.conv2	0.004708290566	0.002413371811	0.005281965248	0.003395185107
layer3.3.conv3	0.002052311087	0.001059769886	0.002324081957	0.001525853178
layer3.4.conv1	0.007869466208	0.004019313958	0.008780303411	0.005615502596
layer3.4.conv2	0.004457936622	0.002288566204	0.00498593878	0.003204507288
layer3.4.conv3	0.002083947416	0.001067528967	0.002329928102	0.001500282786
layer3.5.conv1	0.008005117066	0.004063144792	0.008886159398	0.005606679711
layer3.5.conv2	0.005041338969	0.002589480719	0.005619679112	0.003540324979
layer3.5.conv3	0.002455578418	0.001267049462	0.002761729062	0.001786079141
layer4.0.conv1	0.008270730264	0.004179148003	0.009111206047	0.005656140391
layer4.0.conv2	0.005239435006	0.002668022411	0.005732710939	0.003515074262
layer4.0.conv3	0.002886330243	0.001477730926	0.003272815607	0.00210872083
layer4.0.downsample.0	0.003702715505	0.00188003981	0.004073025193	0.002508187201
layer4.1.conv1	0.01894510724	0.009679061361	0.02139459923	0.01370490529
layer4.1.conv2	0.005111827981	0.002589514013	0.005619983654	0.003465284826
layer4.1.conv3	0.002367940731	0.001196580706	0.002629805356	0.001659043599
layer4.2.conv1	0.03106711991	0.01594628207	0.03582758084	0.02353394777
layer4.2.conv2	0.004191551358	0.002153363079	0.004653045442	0.002905052155
layer4.2.conv3	0.002738927025	0.00141071179	0.003056022339	0.0019403029
fc	0.09925271571	0.05056338012	0.1156266779	0.07713401318
plot1
Tile_width_128	(Uniform noise)
SSD1200		
Layer name	8/8/8, gain=8	8/8/8, gain=16	6/6/8, gain=8	6/6/8, gain=16
layer1.0	0.0278765168	0.5309698582	0.03622889519	0.4395013452
layer1.4.0.conv1	0.02360409498	0.009215329774	0.02615265734	0.0137736965
layer1.4.0.conv2	0.008188506588	0.009104135446	0.008852260187	0.009367853403
layer1.4.1.conv1	0.02025289834	0.01530586556	0.02214083634	0.01684507914
layer1.4.1.conv2	0.006132476963	0.004258466419	0.006450638175	0.0044435733
layer1.4.2.conv1	0.02635636739	0.00724382	0.02855229937	0.01219823118
layer1.4.2.conv2	0.006315233652	0.001644860953	0.006562783848	0.002424907871
layer1.5.0.conv1	0.03050979413	0.01649987325	0.03267939016	0.02083944716
layer1.5.0.conv2	0.01215395797	0.003077013651	0.01259651594	0.004508172628
layer1.5.0.downsample.0	0.02771971934	0.006845464464	0.02902910672	0.01068641152
layer1.5.1.conv1	0.02045824565	0.006151336245	0.02141173184	0.008645241149
layer1.5.1.conv2	0.009975782596	0.002646116773	0.01037755795	0.003880301956
layer1.5.2.conv1	0.02355708182	0.006139856763	0.02488705143	0.009840589017
layer1.5.2.conv2	0.009424176998	0.00236607343	0.00970810838	0.003259856254
layer1.5.3.conv1	0.02596610412	0.006730264053	0.02740908973	0.0107652694
layer1.5.3.conv2	0.007818401791	0.001941438066	0.008034404367	0.002635651967
layer2.0.0.conv1	0.02308361977	0.009502476081	0.02474041283	0.01284218207
layer2.0.0.conv2	0.009472379461	0.002445294987	0.00979986228	0.003435116028
layer2.0.0.downsample.0	0.0122759724	0.003070760518	0.01302875578	0.005207901821
layer2.0.1.conv1	0.010077741	0.003668449586	0.01054031122	0.004702061415
layer2.0.1.conv2	0.007605505642	0.001979189925	0.007904856466	0.002854793565
layer2.0.2.conv1	0.01193875633	0.005011136644	0.01258070581	0.006268182304
layer2.0.2.conv2	0.007308294997	0.001871179556	0.007553242613	0.002642798238
layer2.0.3.conv1	0.01363375783	0.007443607319	0.0144162802	0.008484745398
layer2.0.3.conv2	0.00726866629	0.001836463693	0.007583021652	0.002779363887
layer2.0.4.conv1	0.01583714783	0.01186198182	0.0168786943	0.01264183316
layer2.0.4.conv2	0.007811033633	0.002003051573	0.008144483902	0.002996623283
layer2.0.5.conv1	0.02143559232	0.02802417986	0.02277634293	0.02865071408
layer2.0.5.conv2	0.009335420094	0.00252601644	0.009746567346	0.003761138534
additional_blocks.0.0	0.04309641197	0.01154465321	0.04504874721	0.01763514243
additional_blocks.0.2	0.01597416587	0.02205554582	0.01701879129	0.02254943363
additional_blocks.1.0	0.03247089311	0.008682804182	0.03398521245	0.01342872158
additional_blocks.1.2	0.0193886999	0.0216263812	0.02043417655	0.02390652709
additional_blocks.2.0	0.0484690927	0.01292358153	0.05016679689	0.01817953587
additional_blocks.2.2	0.04094886407	0.02952051535	0.0432093218	0.03282365948
additional_blocks.3.0	0.06235283613	0.01701630093	0.06534575671	0.0250237491
additional_blocks.3.2	0.03944626451	0.03025011905	0.04231134802	0.03746913746
additional_blocks.4.0	0.06261362135	0.01756508462	0.06427974254	0.02676789649
additional_blocks.4.2	0.03999390453	0.03652719408	0.04232832044	0.03802386671
loc.0	0.06998791546	0.02087729052	0.07382981479	0.03114092723
loc.1	0.04898414016	0.0132006444	0.05094827339	0.01982076839
loc.2	0.05481253564	0.01437964104	0.0564751327	0.02143266425
loc.3	0.07371229678	0.01997791044	0.07921856642	0.02806565724
loc.4	0.07135125995	0.02091550641	0.07372111827	0.02985554747
loc.5	0.06043132022	0.01504022907	0.05119388551	0.0229209736
conf.0	0.02136563882	0.1672576815	0.02299565077	0.1684153825
conf.1	0.01859278046	0.1205398738	0.01976700872	0.1198469177
conf.2	0.02363909781	0.08413419873	0.02480137721	0.09496751428
conf.3	0.03429926559	0.0672127828	0.03598784283	0.07851409912
conf.4	0.03994938731	0.08214300871	0.04337577894	0.08295975626
conf.5	0.03076540492	0.1013711169	0.03103522211	0.1075488478
plot2
Tile_width_8	(Uniform noise)			
RESNET50		
8/8/8, gain=1	8/8/8, gain=8	6/6/8, gain=1	6/6/8, gain=8
conv1	0.03504760936	1.083613396	0.04835765436	1.008772254
layer1.0.conv1	0.01225159224	0.1145147383	0.01393636968	0.1133080572
layer1.0.conv2	0.004554075189	0.1279398054	0.006345154718	0.1266389638
layer1.0.conv3	0.002758450573	0.0268746689	0.003215165343	0.0268208161
layer1.0.downsample.0	0.01001278684	0.1007759422	0.01167916693	0.09982179105
layer1.1.conv1	0.004163676873	0.03539891914	0.004631842952	0.03474844992
layer1.1.conv2	0.003724737791	0.05534485728	0.004494735505	0.05472949892
layer1.1.conv3	0.001788976719	0.008979002945	0.002004383365	0.008955021389
layer1.2.conv1	0.004302305169	0.03798962384	0.004898888059	0.03767031431
layer1.2.conv2	0.003625123762	0.02864473127	0.004206978716	0.02874351665
layer1.2.conv3	0.001456882921	0.007300619502	0.001617147704	0.007340750191
layer2.0.conv1	0.005521249492	0.04134010151	0.006358579267	0.04116858542
layer2.0.conv2	0.003230015049	0.06719521433	0.003742412897	0.06771568209
layer2.0.conv3	0.002183109522	0.01221412141	0.002461668104	0.01226702519
layer2.0.downsample.0	0.003798980499	0.02444665506	0.004376647063	0.02406211011
layer2.1.conv1	0.003688497469	0.03030720167	0.004073816352	0.03081917576
layer2.1.conv2	0.003198095132	0.07784377784	0.003915187437	0.07703055441
layer2.1.conv3	0.001372486935	0.008719344623	0.001540638972	0.008840391412
layer2.2.conv1	0.004591400735	0.02750316821	0.005160853732	0.02774612792
layer2.2.conv2	0.003300831886	0.05677400529	0.003858982818	0.05649272725
layer2.2.conv3	0.001630635117	0.008792345412	0.001839726698	0.008858644404
layer2.3.conv1	0.004572179634	0.02491068095	0.005156491417	0.025252413
layer2.3.conv2	0.003065197961	0.03313322365	0.003534192219	0.03316848725
layer2.3.conv3	0.001434227335	0.006961892359	0.001598363277	0.007019476965
layer3.0.conv1	0.006024341099	0.02721149102	0.006732760929	0.02747846395
layer3.0.conv2	0.003428821219	0.07063326985	0.003861298785	0.07167759538
layer3.0.conv3	0.002301387256	0.01572943293	0.002630023053	0.0158499442
layer3.0.downsample.0	0.003146276111	0.01621244475	0.003542263526	0.01633870788
layer3.1.conv1	0.003500518855	0.02566186897	0.003887708299	0.02559489012
layer3.1.conv2	0.00272076996	0.06677137315	0.003137672786	0.06631344557
layer3.1.conv3	0.00156427559	0.006799031049	0.001728439238	0.006811304484
layer3.2.conv1	0.003642515047	0.01814074814	0.004042274319	0.01824552007
layer3.2.conv2	0.002387983259	0.04020926729	0.002718303818	0.04070787877
layer3.2.conv3	0.001308632665	0.005872603506	0.001449141186	0.005927315913
layer3.3.conv1	0.003750227857	0.01755844243	0.004181960598	0.01771563292
layer3.3.conv2	0.002239442198	0.03227199614	0.002533522435	0.03242109343
layer3.3.conv3	0.001138660591	0.005056726281	0.001265222207	0.005097053479
layer3.4.conv1	0.003783759661	0.01599540189	0.004201880656	0.01614739746
layer3.4.conv2	0.002098558005	0.03402327001	0.002378273522	0.03417372704
layer3.4.conv3	0.001109505305	0.004304213915	0.001216137898	0.004322566092
layer3.5.conv1	0.003827395616	0.01415834576	0.004224980716	0.01427641697
layer3.5.conv2	0.002288459335	0.04008348659	0.002584680216	0.04008891061
layer3.5.conv3	0.00134797662	0.005664600059	0.001466869609	0.005693616811
layer4.0.conv1	0.003994308878	0.01320970058	0.004384512547	0.01335398853
layer4.0.conv2	0.002369493013	0.04290827364	0.002622776432	0.04272631556
layer4.0.conv3	0.001542866346	0.006402325351	0.001701357192	0.006506002042
layer4.0.downsample.0	0.001660101581	0.005060603376	0.001818072051	0.005100918002
layer4.1.conv1	0.009742122144	0.04845273867	0.0107647609	0.04868458584
layer4.1.conv2	0.002322521759	0.04019667953	0.002619649051	0.04035203159
layer4.1.conv3	0.001264144084	0.004398163874	0.001372699626	0.004462379031
layer4.2.conv1	0.01634620689	0.07690984756	0.01825642027	0.07691929489
layer4.2.conv2	0.001916512731	0.05001705885	0.0021628174	0.04852961376
layer4.2.conv3	0.001354747219	0.005038177129	0.001458348474	0.005213222932
fc	0.04424902052	0.3739317358	0.04978854209	0.3692435324
plot3
Tile_width_8	(Uniform noise)	
SSD1200		
Layer name	8/8/8, gain=1	8/8/8, gain=8	6/6/8, gain=1	6/6/8, gain=8
layer1.0	0.01112008002	1.134266973	0.02550260536	1.012415886
layer1.4.0.conv1	0.006247323006	0.2647846341	0.009089389816	0.2861098647
layer1.4.0.conv2	0.002307785675	0.1144265234	0.002987795742	0.09733531624
layer1.4.1.conv1	0.005113940686	0.1914456636	0.007425554097	0.2151923478
layer1.4.1.conv2	0.001629290753	0.05218561366	0.001976616215	0.04335042462
layer1.4.2.conv1	0.007020764984	0.1882379353	0.009723238647	0.2071932405
layer1.4.2.conv2	0.001600350137	0.03080398031	0.001900686882	0.03127318993
layer1.5.0.conv1	0.008300735615	0.2213861346	0.01118265372	0.2433586866
layer1.5.0.conv2	0.00295074028	0.03982706368	0.003334150184	0.03880938515
layer1.5.0.downsample.0	0.006324893795	0.02814487182	0.008233716711	0.03083550557
layer1.5.1.conv1	0.004836081993	0.1242540628	0.005698794965	0.1256779879
layer1.5.1.conv2	0.002405230887	0.05135314912	0.002828257391	0.05352476984
layer1.5.2.conv1	0.005734657403	0.1266901642	0.006864244118	0.1292800456
layer1.5.2.conv2	0.002058108803	0.03431134298	0.002367391251	0.03477573022
layer1.5.3.conv1	0.006678781472	0.1291678697	0.007978231646	0.1302533597
layer1.5.3.conv2	0.001680055866	0.02411019988	0.001928981859	0.02400682122
layer2.0.0.conv1	0.00628680177	0.1818204522	0.007493528537	0.1837141216
layer2.0.0.conv2	0.002109592315	0.05282054842	0.002419363242	0.05301827192
layer2.0.0.downsample.0	0.003679606365	0.0235907156	0.004144187085	0.02412325144
layer2.0.1.conv1	0.00237810472	0.07826743275	0.002837301465	0.07857950032
layer2.0.1.conv2	0.001771466224	0.04202345386	0.002132585505	0.04424368963
layer2.0.2.conv1	0.002935845405	0.09996601939	0.00342494715	0.09968005866
layer2.0.2.conv2	0.00165753474	0.03662741557	0.001957344124	0.03645392135
layer2.0.3.conv1	0.003458600258	0.1232941225	0.004122982267	0.1236218736
layer2.0.3.conv2	0.001731816097	0.03731201217	0.002055363031	0.03623832762
layer2.0.4.conv1	0.004245686345	0.1947919279	0.0051166052	0.1912707537
layer2.0.4.conv2	0.001869131345	0.03854000941	0.002269085264	0.037804313
layer2.0.5.conv1	0.005607956089	0.3221046925	0.006796536967	0.3200339377
layer2.0.5.conv2	0.002243099036	0.04950981215	0.002676068572	0.04957257584
additional_blocks.0.0	0.01193596609	0.06959159672	0.01340182405	0.06800734997
additional_blocks.0.2	0.004366820212	0.3511957228	0.005261300132	0.3616470098
additional_blocks.1.0	0.00896926038	0.0686589703	0.009843735956	0.07118717581
additional_blocks.1.2	0.004972278606	0.3490296602	0.005896199029	0.3619296253
additional_blocks.2.0	0.0119931167	0.08152215183	0.01279078238	0.08418763429
additional_blocks.2.2	0.00998135563	0.5162624121	0.01173473056	0.527400136
additional_blocks.3.0	0.01710715517	0.1150841266	0.01734496653	0.1127615497
additional_blocks.3.2	0.01071277726	0.678750217	0.01279056817	0.6853560805
additional_blocks.4.0	0.01868833601	0.1720376313	0.02089712955	0.1815223992
additional_blocks.4.2	0.01166261826	0.5438216925	0.01594789326	0.5403263569
loc.0	0.01304578315	0.8572605252	0.01559745334	0.8602387309
loc.1	0.009485568851	0.4011069536	0.01128400676	0.3937880397
loc.2	0.01065457705	0.4092482924	0.01229913626	0.4046882987
loc.3	0.01448816247	0.4476464391	0.01680466905	0.4525780082
loc.4	0.01735763252	0.3403799832	0.01701099239	0.3144029081
loc.5	0.01352496259	0.2837982476	0.01600786299	0.2707869112
conf.0	0.00642591808	0.9212026596	0.007751166821	0.9592490196
conf.1	0.005879582837	0.9735713005	0.006443626713	1.048733354
conf.2	0.00662441086	0.9086785316	0.006921273191	0.9812023044
conf.3	0.008683907799	0.8248234987	0.009333615191	0.8970678449
conf.4	0.01136608142	0.8014907241	0.01275308337	0.8655335903
conf.5	0.008758597076	0.7772299051	0.01015092153	0.8013958335
